SIMD-ified R-tree Query Processing and Optimization

The introduction of Single Instruction Multiple Data (SIMD) instructions in mainstream CPUs has enabled modern database engines to leverage data parallelism by performing more computation with a single instruction, resulting in a reduced number of instructions required to execute a query as well as the elimination of conditional branches. Though SIMD in the context of traditional database engines has been studied extensively, it has been overlooked in the context of spatial databases. In this paper, we investigate how spatial database engines can benefit from SIMD vectorization in the context of an R-tree spatial index. We present vectorized versions of the spatial range select, and spatial join operations over a vectorized R-tree index. For each of the operations, we investigate two storage layouts for an R-tree node to leverage SIMD instructions. We design vectorized algorithms for each of the spatial operations given each of the two data layouts. We show that the introduction of SIMD can improve the latency of the spatial query operators up to 9x. We introduce several optimizations over the vectorized implementation of these query operators, and study their effectiveness in query performance and various hardware performance counters under different scenarios.

==> figures/select_vec_d1.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be8, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'select_vec_d1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{855.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4709034)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{select_vec_d1.pdf}}%
    \put(0.59596845,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tiny{$Q.lx$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{select_vec_d1.pdf}}%
    \put(0.6485539,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tiny{$Q.lx$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{select_vec_d1.pdf}}%
    \put(0.70113935,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tiny{$Q.lx$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{select_vec_d1.pdf}}%
    \put(0.7537248,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tiny{$Q.lx$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{select_vec_d1.pdf}}%
    \put(0.8150745,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{select_vec_d1.pdf}}%
    \put(0.86765995,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{select_vec_d1.pdf}}%
    \put(0.9202454,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{select_vec_d1.pdf}}%
    \put(0.97283085,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{select_vec_d1.pdf}}%
    \put(0.15775635,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{select_vec_d1.pdf}}%
    \put(0.21034181,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{select_vec_d1.pdf}}%
    \put(0.26292726,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{select_vec_d1.pdf}}%
    \put(0.31551271,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{select_vec_d1.pdf}}%
    \put(0.3768624,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{select_vec_d1.pdf}}%
    \put(0.42944785,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{select_vec_d1.pdf}}%
    \put(0.4820333,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{select_vec_d1.pdf}}%
    \put(0.53461876,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{select_vec_d1.pdf}}%
    \put(0.15775635,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.lx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{select_vec_d1.pdf}}%
    \put(0.21034181,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R2.lx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{select_vec_d1.pdf}}%
    \put(0.26292726,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R3.lx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{select_vec_d1.pdf}}%
    \put(0.31551271,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.lx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{select_vec_d1.pdf}}%
    \put(0.59596845,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{select_vec_d1.pdf}}%
    \put(0.6485539,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R2.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{select_vec_d1.pdf}}%
    \put(0.70113935,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R3.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{select_vec_d1.pdf}}%
    \put(0.7537248,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.hx\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{select_vec_d1.pdf}}%
    \put(0.8150745,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{select_vec_d1.pdf}}%
    \put(0.86765995,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R2.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{select_vec_d1.pdf}}%
    \put(0.9202454,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R3.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{select_vec_d1.pdf}}%
    \put(0.97283085,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.hy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{select_vec_d1.pdf}}%
    \put(0.15775635,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{select_vec_d1.pdf}}%
    \put(0.21034181,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{select_vec_d1.pdf}}%
    \put(0.26292726,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{select_vec_d1.pdf}}%
    \put(0.31551271,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{select_vec_d1.pdf}}%
    \put(0.3768624,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{select_vec_d1.pdf}}%
    \put(0.43032428,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{select_vec_d1.pdf}}%
    \put(0.48290973,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{select_vec_d1.pdf}}%
    \put(0.53461876,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{select_vec_d1.pdf}}%
    \put(0.59596845,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{select_vec_d1.pdf}}%
    \put(0.6485539,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{select_vec_d1.pdf}}%
    \put(0.70113935,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{select_vec_d1.pdf}}%
    \put(0.7537248,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{select_vec_d1.pdf}}%
    \put(0.8150745,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{select_vec_d1.pdf}}%
    \put(0.86765995,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{select_vec_d1.pdf}}%
    \put(0.9202454,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{select_vec_d1.pdf}}%
    \put(0.97283085,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{select_vec_d1.pdf}}%
    \put(0.47326906,0.15889639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{select_vec_d1.pdf}}%
    \put(0.52585451,0.15889639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{select_vec_d1.pdf}}%
    \put(0.57843996,0.15889639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{select_vec_d1.pdf}}%
    \put(0.63102542,0.15889639){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{select_vec_d1.pdf}}%
    \put(0.37773883,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{select_vec_d1.pdf}}%
    \put(0.43032428,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{select_vec_d1.pdf}}%
    \put(0.48290973,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{select_vec_d1.pdf}}%
    \put(0.53549518,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=53]{select_vec_d1.pdf}}%
    \put(0.58808063,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=54]{select_vec_d1.pdf}}%
    \put(0.47326906,0.10631094){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=55]{select_vec_d1.pdf}}%
    \put(0.52585451,0.10631094){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R2.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=56]{select_vec_d1.pdf}}%
    \put(0.57843996,0.10631094){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R3.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=57]{select_vec_d1.pdf}}%
    \put(0.63102542,0.10631094){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.ptr\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=58]{select_vec_d1.pdf}}%
    \put(0.55214724,0.22375178){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SIMD AND\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=59]{select_vec_d1.pdf}}%
    \put(0.23663453,0.39903662){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SIMD COMPARE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=60]{select_vec_d1.pdf}}%
    \put(0.45486415,0.39903662){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SIMD COMPARE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=61]{select_vec_d1.pdf}}%
    \put(0.67484663,0.39903662){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SIMD COMPARE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=62]{select_vec_d1.pdf}}%
    \put(0.89395267,0.39903662){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SIMD COMPARE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=63]{select_vec_d1.pdf}}%
    \put(0.37598598,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R1.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=64]{select_vec_d1.pdf}}%
    \put(0.42857143,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R2.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=65]{select_vec_d1.pdf}}%
    \put(0.48115688,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R3.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=66]{select_vec_d1.pdf}}%
    \put(0.53374233,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}R4.ly\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=67]{select_vec_d1.pdf}}%
    \put(0.23663453,0.31577632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=68]{select_vec_d1.pdf}}%
    \put(0.45486415,0.31577632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=69]{select_vec_d1.pdf}}%
    \put(0.67484663,0.31577632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=70]{select_vec_d1.pdf}}%
    \put(0.89395267,0.31577632){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=71]{select_vec_d1.pdf}}%
    \put(0.05696757,0.44723995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query Vectors\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=72]{select_vec_d1.pdf}}%
    \put(0.05696757,0.35083329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MBR Vectors\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=73]{select_vec_d1.pdf}}%
    \put(0.05696757,0.28071935){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bitmask\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=74]{select_vec_d1.pdf}}%
    \put(0.2716915,0.03532058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Queue\end{tabular}}}}%
    \put(0.43821209,0.00026361){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Next node to be assessed\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=75]{select_vec_d1.pdf}}%
    \put(0.55652936,0.19307693){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0.63540754,0.00026361){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Tail\end{tabular}}}}%
  \end{picture}%
\endgroup%

